Efficient Algebraic Two-Level Schwarz Preconditioner For Sparse Matrices

Domain decomposition methods are among the most efficient for solving sparse linear systems of equations. Their effectiveness relies on a judiciously chosen coarse space. Originally introduced and theoretically proved to be efficient for self-adjoint operators, spectral coarse spaces have been proposed in the past few years for indefinite and non-self-adjoint operators. This paper presents a new spectral coarse space that can be constructed in a fully-algebraic way unlike most existing spectral coarse spaces. We present theoretical convergence result for Hermitian positive definite diagonally dominant matrices. Numerical experiments and comparisons against state-of-the-art preconditioners in the multigrid community show that the resulting two-level Schwarz preconditioner is efficient especially for non-self-adjoint operators. Furthermore, in this case, our proposed preconditioner outperforms state-of-the-art preconditioners.

==> table.dat <==
identifier              m           nnz             HPDDM   ASM     HYPRE   GAMG    nc      AGMG    sym
Chevron4                711450      6376412         5       -1      -3      -2      22785   -1      0
{light\_in\_tissue}     29282       406084          6       -1      -3      53      7230    15      0
{circuit5M\_dc}         3523317     14865409        7       11      5       -1      8629    -2      0
thermal2                1228045     8580313         26      -1      14      20      40098   18      1
{tmt\_unsym}            917825      4584801         6       -1      13      18      32947   23      0
{tmt\_sym}              726713      5080961         5       -1      10      17      28253   14      1
memchip                 2707524     13343948        36      46      15      -2      57942   -2      0
apache2                 715176      4817870         8       -1      11      35      45966   14      1
CoupCons3D              416800      17277420        20      26      -2      26      28925   -1      0
{G3\_circuit}           1585478     7660826         8       -1      12      35      71385   25      1
Transport               1602111     23487281        9       -1      10      98      76800   18      0
atmosmodj               1270432     8814880         7       99      8       17      76368   -2      0
consph                  83334       6010480         93      -1      -1      -1      31136   -1      1
nxp1                    414604      2655880         20      -1      -2      -2      19707   -2      0
{parabolic\_fem}        525825      3674625         5       -1      8       16      24741   12      1
Dubcova3                146689      3636643         7       89      72      71      21047   -1      1
CO                      221119      7666057         26      -1      25      -1      56135   -1      1
ecology2                999999      4995991         6       -1      12      18      34080   18      1
finan512                74752       596992          6       6       7       8       2591    9       1

